Strong Baselines for Neural Semi-supervised Learning under Domain Shift

Novel neural models have been proposed in recent years for learning under domain shift. Most models, however, only evaluate on a single task, on proprietary datasets, or compare to weak baselines, which makes comparison of models difficult. In this paper, we re-evaluate classic general-purpose bootstrapping approaches in the context of neural networks under domain shifts vs. recent neural approaches and propose a novel multi-task tri-training method that reduces the time and space complexity of classic tri-training. Extensive experiments on two benchmarks are negative: while our novel method establishes a new state-of-the-art for sentiment analysis, it does not fare consistently the best. More importantly, we arrive at the somewhat surprising conclusion that classic tri-training, with some additions, outperforms the state of the art. We conclude that classic approaches constitute an important and strong baseline.

==> rebuttal.txt <==

  ACL 2018	START Conference Manager
  
The 56th Annual Meeting of the Association for Computational Linguistics
ACL 2018
Author Response

Title:	Strong Baselines for Neural Semi-supervised Learning under Domain Shift
Authors:	Sebastian Ruder and Barbara Plank
Instructions
The author response period has begun. The reviews for your submission are displayed on this page. If you want to respond to the points raised in the reviews, you may do so in the boxes provided below.

We encourage you to explicitly respond to every point raised in Weaknesses and Questions to Authors sections in the reviews. Use the template provided in the response box as far as possible, but this is not obligatory.

Please note: you are not obligated to respond to the reviews.

For reference, you may see the review form that reviewers used to evaluate your submission. If you do not see some of the filled-in fields in the reviews below, it means that they were intended to be seen only by the committee. See the review form HERE.
Review #1
Appropriateness:	Appropriate
Adhere to ACL 2018 Guidelines:	Yes
Adhere to ACL Author Guidelines:	Yes
Handling of Data / Resources:	Yes
Handling of Human Participants:	N/A
Summary and Contributions
The paper re-evaluates traditional bootstrapping semi-supervised learning approaches in the tasks of sentiment analysis and PoS tagging under domain shift. It also introduces a novel multi-task tri-training model with weights sharing
This model is the first important contribution of the paper. It outperforms traditional methods for the sentiment analysis task. The second contribution is the observation that classical tri-training often outperforms contemporary neural approaches (including PoS tagging).

Strengths
Strength argument 1: The paper provides an interesting comparison of contemporary neural approaches to semi-supervised learning and more traditional ones.
Strength argument 2: The paper is well written, most possible questions have their answers in the text.

Strength argument 3: A new tri-training variation is proposed, much more efficient in time and space, and achieving good performance on sentiment analysis

Weaknesses
Conclusion could be more substantial and explanatory. For now it seems too short.
Questions to Authors (Optional)
It is claimed in the paper that the proposed multi-task tri-training is more efficient in time and space than the original tri-training. Is it possible to expand on that and give numbers?
NLP Tasks / Applications:	Marginal contribution
Methods / Algorithms:	Moderate contribution
Theoretical / Algorithmic Results:	Marginal contribution
Empirical Results:	Moderate contribution
Data / Resources:	N/A
Software / Systems:	Moderate contribution
Evaluation Methods / Metrics:	N/A
Other Contributions:	Moderate contribution
Originality (1-5):	3
Soundness/Correctness (1-5):	5
Substance (1-5):	3
Replicability (1-5):	4
Meaningful Comparison (1-5):	5
Readability (1-5):	5
Overall Score (1-6):	5
Additional Comments (Optional)
Table 2 introduces the abbreviation "Src" which was never mentioned before. Should be fixed.

Review #2
Appropriateness:	Appropriate
Adhere to ACL 2018 Guidelines:	Yes
Adhere to ACL Author Guidelines:	Yes
Handling of Data / Resources:	Yes
Handling of Human Participants:	N/A
Summary and Contributions
Summary: In this paper the authors study existing and new generic semi-supervised learning methods for DNN in the context of domain shift. They compare these different methods on two tasks, unsupervised domain adaptation for sentiment analysis and for POS training.
Contribution 1: A new multi-task semi-supervised method.

Contribution 2: Shows that tri-training is a strong and simple baseline for the semi-supervised setting.

Contribution 3: A short survey of generic semi-supervised methods and their characteristics (including computational efficiency), with a meaningful experimental comparison of the different methods (but only on two tasks).

Strengths
Strength argument 1: In §2 the authors survey existing semi-supervised methods in detail; I found this part very clear and useful; it provides the reader with a broad perspective on the topic. The method they introduce is also explained very clearly. Overall this paper reads like a good, concise and well-documented survey to me.
Strength argument 2: The authors show that the traditional tri-training method is a strong and simple baseline. This observation is potentially very useful for a quite large spectrum of other works.

Strength argument 3:

Strength argument 4:

Strength argument 5:

Weaknesses
Weakness argument 1: Although the contributions are interesting and useful, there is no major contribution.
Weakness argument 2:

Weakness argument 3:

Weakness argument 4:

Weakness argument 5:

NLP Tasks / Applications:	N/A
Methods / Algorithms:	Moderate contribution
Theoretical / Algorithmic Results:	Moderate contribution
Empirical Results:	Moderate contribution
Data / Resources:	N/A
Software / Systems:	N/A
Evaluation Methods / Metrics:	N/A
Other Contributions:	N/A
Originality (1-5):	3
Soundness/Correctness (1-5):	5
Substance (1-5):	4
Replicability (1-5):	4
Meaningful Comparison (1-5):	5
Readability (1-5):	5
Overall Score (1-6):	4

Review #3
Appropriateness:	Appropriate
Adhere to ACL 2018 Guidelines:	Yes
Adhere to ACL Author Guidelines:	Yes
Handling of Data / Resources:	Yes
Handling of Human Participants:	N/A
Summary and Contributions
Summary: In this paper, the authors implement a novel variation of a semi-supervised learning technique to perform domain shift. They compare their approach to various baselines for multiple tasks, and show that one of the baselines is comparable or better than their new approach for a variety of the tasks. However, one advantage of the proposed approach is the reuse of a majority of model parameters.
Contribution 1: The proposed approach is more efficient than the baseline approach it is based on, requiring fewer parameters.

Contribution 2: The authors provide structured and robust comparison of their method to various baselines for 2 tasks under various domain shift scenarios.

Contribution 3:

Strengths
Strength argument 1: Very robust in terms of empirical analysis
Strength argument 2: The authors compare their approach to multiple baselines, and have repeated their experiments multiple times to provide reasonable empirical bounds.

Strength argument 3: The authors give an intuitive reasoning behind their proposed approach.

Strength argument 4:

Strength argument 5:

Weaknesses
Weakness argument 1: The authors fail to address the asymmetry in the results between some of the domain transfer pairs. E.g. in Fig. 2: B->D and D->B show a significant difference in the results.
Weakness argument 2:

Weakness argument 3:

Weakness argument 4:

Weakness argument 5:

NLP Tasks / Applications:	Moderate contribution
Methods / Algorithms:	Moderate contribution
Theoretical / Algorithmic Results:	Marginal contribution
Empirical Results:	Strong contribution
Data / Resources:	Marginal contribution
Software / Systems:	Strong contribution
Evaluation Methods / Metrics:	Marginal contribution
Other Contributions:	N/A
Originality (1-5):	3
Soundness/Correctness (1-5):	4
Substance (1-5):	4
Replicability (1-5):	5
Meaningful Comparison (1-5):	5
Readability (1-5):	5
Overall Score (1-6):	5
Additional Comments (Optional)
It is quite refreshing to see a well structured comparison to various baselines in a paper. Also, I really appreciate that you took the time to run the experiments multiple times to be cognizant of the fact that each run can give varying results.
I am looking forward to your response of why is there some asymmetry in the results between some of the domains.


Author Response
ATTENTION: this time, we plan to do some analytics on anonymized reviews and rebuttal statements, upon the agreement of the reviewers and authors, with the purpose of improving the quality of reviews. The data will be compiled into a unique corpus, which we potentially envisage as a great resource for NLP, e.g. for sentiment analysis and argumentation mining, and made available to the community properly anonymized at earliest in 2 years. We hope to provide data on "how to review" to younger researchers, and improve transparency of the reviewing process in ACL in general.

By default, you agree that your anonymised rebuttal statement can be freely used for research purposes and published under an appropriate open-source license within at earliest 2 years from the acceptance deadline.

Select "No" if you would like to opt out of the data collection:  

Review Quality Survey
The quality of the reviews significantly influences the quality of the conference. To evaluate the quality of each review and reviewer, we invite the authors to rate the reviews they have received. Note that the survey results will only be presented to Programme Chairs and the corresponding Area Chairs, and will *NOT* be disclosed to the reviewers. Use the guidelines here to answer the questions for each review:
Quality of the Review

Do the reviews address the main strengths/weaknesses of the paper? Does the reviewer have a good understanding of the paper? Do the reviews include some insightful comments?

Nonsense: the reviews are mostly confusing and hard to understand
Below average: the reviews are largely about minor points, and there are significant misunderstandings of the paper
Mediocre: the reviews give some valuable comments, but also ignore/degrade some important strengths/potentials of this paper
Above average: the reviews point out some main strengths and weaknesses of the paper and provide good justifications
Insightful: the reviews not only grasp the main strengths/weaknesses of the paper, but also give convincing analyses and insightful comments
Helpfulness of the Review

How helpful are the reviews? Can you use the reviews to improve the paper? Do the reviews give some insightful comments that can be helpful to your future research?

Poor: the reviews make not much sense and are largely useless
Somewhat helpful: the reviews can help me to do some minor changes, but no major improvements can be made
Helpful: the reviews give an objective and fairly comprehensive evaluation of the paper, and can help me marginally improve the quality of the paper
Very helpful: with the help of these reviews, some major weaknesses of this paper can be strengthened and some strengths can be reinforced, thus the quality of the paper can be significantly improved
Out of my expectation: the reviews not only give important comments on how to improve this paper, but also give some insightful analyses and advice that can be helpful to my ongoing research and future works
Submit Response to Reviewers
Use the following boxes to enter your response to the reviews. Please limit the total amount of words in your comments to 1000 words (longer responses will not be accepted by the system).

Response to Review #1:


Reply to weakness argument 1: “Conclusion could be more substantial and explanatory.”

We agree that the conclusion section is brief, which is due to space reasons. We are happy to extend it in the final version of the paper, as the current conclusion very much focuses on one angle (tri-training), which is only one of the aspects we studied in this work.


Reply to question 1: “It is claimed that the proposed multi-task tri-training is more efficient in time and space than the original tri-training. Is it possible to expand on that and give numbers?”

Thank you for the question. In brief, multi-task tri-training (MT-Tri) is ~3x more space-efficient than regular tri-training (Tri) as tri-training stores one set of parameters for each of the three models, while we only store one set of parameters (we use three output layers, but these make up a comparatively small part of the total parameter budget). Regarding time-efficiency, tri-training first requires to train each of the models from scratch and then requires to run tri-training, which takes about the same time as training from scratch and requires a separate forward pass for each model, effectively training three independent models at the same time. In contrast, multi-task tri-training only requires one forward pass as well as the evaluation of the two additional output layers (which takes a negligible amount of time) and requires about as many epochs as tri-training for convergence (see Table 3, second column). In our experiments, MT-Tri thus trained about 5-6x faster than traditional tri-training. These are good points, we will elaborate on it in the camera-ready version.
Quality of Review #1:	
Helpfulness of Review #1:	
Response to Review #2:


Reply to weakness argument 1: “Although the contributions are interesting and useful, there is no major contribution.”

Thank you for all your useful comments and praising our paper, emphasizing that it is also a really good survey. Rather than focusing on just one method, we wanted to study the contribution of several methods in the light of a large body of existing methods---both recent and traditional---to obtain a better understanding of how novel methods---including our own---fare. We believe that reclaiming traditional approaches and studying methods in this context and from a diverse set of angles provides more insight to the community than proposing a new method that outperforms existing approaches on one dataset.
Quality of Review #2:	
Helpfulness of Review #2:	
Response to Review #3:


Reply to weakness argument 1: “The authors fail to address the asymmetry in the results between some of the domain transfer pairs. E.g. in Fig. 2: B->D and D->B show a significant difference in the results.”

This is a great question! We guess that this has to do with properties of the data and that the domains are relatively far apart, e.g., in terms of A-distance (Blitzer et al., 2007), thus some asymmetry is to be expected. In fact, asymmetry in these domains is already reflected in the results of the original SCL paper (Blitzer et al., 2007), and is corroborated in the results for asymmetric tri-training (Saito et al., 2017) and our method. We will elaborate on this in the final version of the paper.

Blitzer, J., Dredze, M., & Pereira, F. (2007). Biographies, bollywood, boom-boxes and blenders: Domain adaptation for sentiment classification. Annual Meeting-Association for Computational Linguistics, 45(1), 440. https://doi.org/10.1109/IRPS.2011.5784441
Saito, K., Ushiku, Y., & Harada, T. (2017). Asymmetric Tri-training for Unsupervised Domain Adaptation. In ICML 2017. Retrieved from http://arxiv.org/abs/1702.08400
Quality of Review #3:	
Helpfulness of Review #3:	
Response to Chairs
Use this textbox to contact the area chairs directly only when there are serious issues regarding the reviews. Such issues can include reviewers who grossly misunderstood the submission, or have made unfair comparisons or requests in their reviews. Most submissions should not need to use this facility.


START Conference Manager (V2.61.0 - Rev. 5230)

 
